Stellar Masses of Clumps in Gas-rich, Turbulent Disk Galaxies

In this paper we use HST/WFC3 observations of 6 galaxies from the DYNAMO survey, combined with stellar population modelling of the SED, to determine the stellar masses of DYNAMO clumps. The DYNAMO sample has been shown to have properties similar to $z\approx1.5$ turbulent, clumpy disks. DYNAMO sample clump masses offer a useful comparison for studies of $z>1$ in that the galaxies have the same properties, yet the observational biases are significantly different. Using DYNAMO we can more easily probe rest-frame near-IR wavelengths and also probe finer spatial scales. We find that the stellar mass of DYNAMO clumps is typically $10^{7}-10^8 \mathrm{M}_\odot$. We employ a technique that makes non-parametric corrections in removal of light from nearby clumps, and carries out a locally determined disk subtraction. The process of disk subtraction is the dominant effect, and can alter clump masses at the 0.3~dex level. Using these masses, we investigate the stellar mass function of clumps in DYNAMO galaxies. DYNAMO stellar mass functions follow a declining power law with slope $\alpha \approx -1.4$, which is slightly shallower than, but similar to what is observed in $z>1$ lensed galaxies. We compare DYNAMO clump masses to results of simulations. The masses and galactocentric position of clumps in DYNAMO galaxies are more similar to long-lived clumps in simulations. Similar to recent DYNAMO results on the stellar population gradients, these results are consistent with simulations that do not employ strong "early" radiative feedback prescriptions.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%Author: Liyualem Ambachew
% This latex source file consists of all the files listed in readme.txt

dynamo_clump_mass.tex     Main manuscript in .tex, LaTeX format

%The following are list of figure name along with figure number 
rgb_f125w_d13-5_g04-1_d15-3.png   		            Figure 1
rgb_f125w_g08-5_g20-2_g14-1.png   		            Figure 2
unsharp_masked_image_g04-1_f336w.png	        	Figure 3
light_profile_clump_d13.png			                Figure 4
all_clumps_flux_comparsion_f225w_f336w.png	        Figure 5
all_clumps_flux_comparsion_f467m_fr647m.png	        Figure 6
stellarmass_different_SFH_allpixels.png		        Figure 7 (left panel)
clumps_stellarmass_different_SFH_model.png	        Figure 7  (right panel)
m2l_with_and_without_f125w.png			            Figure 8
F336W-F467M_m2l_Fr647M.png			                Figure 9
m2l_clumps_pixels_comparsion.png	            	Figure 10
all_clumps_mass_distribution.png		            Figure 11
clump_stellarmass_function.png     	            	Figure 12
all_clump_size_vs_mass.png			                Figure 13
clumps_position_stellarmass.png			            Figure 14

%The following are list of tables name in the appendix 
all_clumps_estimated_flux.tex               Table A1
all_clumps_measured_properties.tex	        Table A2
references.bib      List of reference used in the paper in .bib format 
%mnras.cls           MNRAS LaTeX document class
%mnras.bst           MNRAS BibTeX style
